$SL(2,R)$ lattices as information processors

Black holes past their Page times should act as efficient scramblers and information mirrors. The information of the infalling bits are rapidly encoded by the old black hole in the Hawking quanta, but it should take time that is exponential in the Page time entropy to decode the interior. Motivated by the features of fragmentation instability of near-extremal black holes, we construct a simple phenomenological model of the black hole as a lattice of interacting nearly $AdS_2$ throats with gravitational hair charges propagating over the lattice. We study the microstate solutions and their response to shocks. The energy of the shocks are almost wholly absorbed by the total ADM mass of the $AdS_2$ throats, but the information of their locations and time-ordering come out in the hair oscillations, which decouple from the final microstate to which the full system quickly relaxes. We discuss the Hayden-Preskill protocol of decoding infalling information. We also construct generalizations of our model involving a lattice of $AdS_2$ throats networked via wormholes and their analogues in the form of tensor networks of SYK spin-states.

==> response.txt <==
----------------------------------------------------------------------
Report of the Referee -- XU10573D/Kibe
----------------------------------------------------------------------

In this work the authors study a network of coupled near-horizon AdS2
JT gravity models. Their analysis is at the level of the classical
equations of motion where the JT equation of motion is only energy
conservation, and by including an ad hoc interaction between the
lattice sites, they study equation (20) as their main equation of
motion. Solving this system in specific situations, they study static
solutions (which they relate to microstates and black hole hair), and
the response to infalling matter shockwaves, which is related to
information decoding at the semi-classical level in the black hole
"hair". It is interesting that in the end one models non-perturbative
quantum aspects of black holes via a classical lattice system.

The work is written in a clear and careful way, with calculations
supporting the interpretations of the final results. I have a couple
of questions, mainly concerning the conceptual interpretation of the
starting set-up.

* My main concern is the number of simplifications and assumptions
made to write down the system eq (20) and interpret it as a good
representation of how black holes work. Quite some motivation is
already given for it, but it would be interesting if some further
motivation for the system (20) is included. For instance, what about
higher order interactions in the "hair" degrees of freedom? Are they
not important? It is also not clear to me a priori that this
fragmented set-up can or should be modeled as a lattice to begin with.
Or that it needs to have causal interactions (assumption 2 on p5).
These are my main points of concern on the initial set-up.

******* RESPONSE **********
Our goal was to obtain a phenomenological description of a quantum black hole using the fragmented horizon picture with the simplest set of equations. It turns out that (20) is the bare minimum set of  equations that are needed involving a diffusion type equation  for the masses of the throats (the diffusion constant determined by the monopole charge) and a Klein-Gordon type equation for the gravitational hair. However, we should ask if we can generalize these equations while preserving the phenomenological features. In a new paragraph following the one containing Eq (20) we discuss how we can introduce stringy effects (such as higher derivative terms and higher order interactions). We have also added footnote 2 to discuss why we expect a lattice of two-dimensional throats in the first place. 

We anticipate a causal description of a quantum black hole mainly from holography. Typically the near-extremal horizon geometry is described by an infrared CFT with a cut-off in situations where fragmentation does not occur (due to presence of supersymmetry). There is no reason to expect causality violation when fragmentation takes place. However, we can also consider a Newtonian limit where the $SL(2,R)$ hair mediated interactions between the throats are treated as a Coulomb field. This would be a non-relativistic limit of our model.


*********************************************************


* The total energy and overall SL(2,R) symmetry are what characterizes
the "macroscopic" construction versus the "microscopic" lattice
perspective. It would be beneficial if the authors would provide some
more evidence for this point of view of macroscopic vs microscopic as
geometrically realized in the fragmentation set-up in this particular
lattice way.

********* RESPONSE **************************************

The fragmentation process is Euclidean whereas our model is Lorentzian. In the newly added footnote 2, we point out that the implication of the fragmention process on our model is that the total gravitational and non-gravitational charges of the near-horizon geometry should be split among the fragmented throats. Furthermore, the full symmetry of our model after including the hair-mediated interactions between throats must be the original symmetries of the unfragmented throat as already mentioned above Eq (20). Note we also explain the formation of the lattice heuristically in footnote 2.

******************************************************************

* In section 3, static solutions are presented. Is it obvious that the
solutions the authors present are the only interesting solutions? I
don't immediately see how uniqueness would be proven.

************************** RESPONSE *******************************

We thank the referee for this question. We should have explained this in our first version. Microstate solutions of course should be stationary. We have introduced a paragraph below the one containing Eq (37) explaining why our microstate solutions are unique stationary solutions. The additional physical restrictions are already discussed in the remaining part of this section. Therefore our solutions are indeed the only interesting microstate solutions.

****************************************************************************

* In section 5, the authors describe how Bob would decode which site
was excited (and the order of the excitations), purely from the "hair"
degrees of freedom. I find the relation to the Hayden-Preskill
experiment a bit misleading, as the whole analysis here is at the
classical level. From the structure of classical differential
equations/equations of motion, I don't find it particularly surprising
that Bob is able to see the input shockwaves in his response variable.
It would be good if the authors could explain the non-triviality of
this classical result.

If the authors could address and answer all of these comments, the
paper would be suitable for publication.

******************************* RESPONSE **********************************
Although we discuss the decoding of classical information, it is quite standard in quantum information theory (QIT) to consider classical information first. This is the case in the original Hayden-Preskill paper itself. So the demonstration of the classical analogue of the Hayden-Preskill protocol in our phenomenological model naturally acquires priority. We have already emphasized that we need to study the full quantum version.

The newly introduced second and third paragraphs of the concluding section address the question about whether the classical analogue is obvious from our equations. We do not believe so. The key non-trivial point is that the decoding of the information in the infalling bits mirrored in the decoupled hair oscillations can be done without any knowledge of the initial or final black hole interior microstate. Even the existence of such a decoding protocol is not obvious just from the structure of our equations (see also the last paragraph of Section VA). It is also to be noted that our model exhibits relaxation (to another microstate) mimicking the relaxation of a black hole to another one with higher mass when subjected to perturbations. So it is not obvious that the map between initial and final microstates is one-to-one for the same perturbations in our system. In view of this, it is indeed quite non-trivial that the Hayden-Preskill protocol is realized as discussed in the newly added paragraphs. 


